Pulsations of primordial supermassive stars induced by a general relativistic instability; visible to JWST at z$>$12

The origin of high-redshift quasars and their supermassive black hole engines is unclear. One promising solution is the collapse of a primordial supermassive star. Observational confirmation of this scenario may be challenging, but a general relativistic instability supernova provides one avenue for such. Previous studies have found that a general relativistic instability supernova has a potentially decades-long plateau phase visible to JWST at high redshift. In this work, we examine stars with mass just below the general relativistic instability supernova mass range. These stars pulsate, ejecting a portion of their envelopes. They then contract quasi-statically back to an equilibrium temperature, at which point they again become unstable and pulsate once more. Because each pulse consumes a small amount of the available nuclear fuel, there exists the possibility of multiple pulsations. We present simulations of the contracting phase, the pulsation, and the light-curve phase. We find that the lower mass pulsating models are even brighter than the higher mass supernovae because the pulsations occur in the late helium burning phase when the stars have extremely large radii. The fact that the pulsations are more luminous and occur in a wider mass range than the supernovae bodes well for observation.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
